Understanding the Impact of UGC Specificities on Translation Quality

This work takes a critical look at the evaluation of user-generated content automatic translation, the well-known specificities of which raise many challenges for MT. Our analyses show that measuring the average-case performance using a standard metric on a UGC test set falls far short of giving a reliable image of the UGC translation quality. That is why we introduce a new data set for the evaluation of UGC translation in which UGC specificities have been manually annotated using a fine-grained typology. Using this data set, we conduct several experiments to measure the impact of different kinds of UGC specificities on translation quality, more precisely than previously possible.

==> todo.txt <==
[X] ajouter les versions normalisées des spans/phrase dans la table 5
[X] calculer la perplexité du corpus original / du corpus normalisé pour montrer que l'on bien plus proche de texte canonique après normalisation
[X] ajout de la distribution des annotations dans le corpus
[X] dans combien de phrases, il y a un seul type de spécificité qui apparait ?   --> 68
[X] dans la table 2 : ajouter un symbol pour identifier les test in-domain + 1 autre pour identifier les test UGC
[ ] indiquer dans la description des corpus Crapbank et MTNT que les traducteurs humains ont essayé de traduire les spécificités UGC
[X] Table 5, 6 7 et 8 train set


[ ]related work


[ ] ppl Table 2

[ ] argumnet de la fin : evaluation vs methodes proposees





**************

1) réécrire l'intro   X

2) merger section 2 et section 3     X


3) réécrire la présentation du corpus

4) Explication des résultats

5) remettre table page 12 dans le corps du papier



************* objectif tacl
1) bug report matt post sacrebleu
    a) faire une release du data seet bien propre  (crap origin, crap 400, crapN1, crapN2, crapN..) avec les predictions s2s, c2c et tx ---> deadline 3 février

1bis) regarder ce qu'il passe avec d'autres métriques

2) Analyse d'erreurs intense sur TX N=4+ avec heatmap, attention et tout le bordel (deadline fin de la semaine, vendredi 5)


3) voir ce qui se passe avec d'eventuelles autres taches (pos tags, parsing) (plutot guillaume et moi)

4) thesé :sota 4 février

5) dissocier partie benchmarck charmt + controle task + paraemtre vocabulaire du reste (voir sji on opeut releaser le paapier acl short sur arXiv)

(cf. emnlp 2010, GW, Allauzen, Yvon)



